DeepVigor: Vulnerability Value Ranges and Factors for DNNs' Reliability Assessment

Deep Neural Networks (DNNs) and their accelerators are being deployed ever more frequently in safety-critical applications leading to increasing reliability concerns. A traditional and accurate method for assessing DNNs' reliability has been resorting to fault injection, which, however, suffers from prohibitive time complexity. While analytical and hybrid fault injection-/analytical-based methods have been proposed, they are either inaccurate or specific to particular accelerator architectures. In this work, we propose a novel accurate, fine-grain, metric-oriented, and accelerator-agnostic method called DeepVigor that provides vulnerability value ranges for DNN neurons' outputs. An outcome of DeepVigor is an analytical model representing vulnerable and non-vulnerable ranges for each neuron that can be exploited to develop different techniques for improving DNNs' reliability. Moreover, DeepVigor provides reliability assessment metrics based on vulnerability factors for bits, neurons, and layers using the vulnerability ranges. The proposed method is not only faster than fault injection but also provides extensive and accurate information about the reliability of DNNs, independent from the accelerator. The experimental evaluations in the paper indicate that the proposed vulnerability ranges are 99.9% to 100% accurate even when evaluated on previously unseen test data. Also, it is shown that the obtained vulnerability factors represent the criticality of bits, neurons, and layers proficiently. DeepVigor is implemented in the PyTorch framework and validated on complex DNN benchmarks.

==> images-ETS/alexnet-lvf.csv <==
layers,LVF,acc loss same,acc loss diffr
1,1.83279,1.543,1.305
2,2.9067,2.513,2.217
3,0.2352,0.241,0.2235
4,0.1723,0.144,0.1272
5,0.453,0.456,0.4404
6,0.067,0.06,0.0451
7,0.057,0.055,0.0532


==> images-ETS/lenet-nvf.csv <==
neurons,LeNet5-mnist,LeNet5-cifar10
1,2.13E-02,0.00E+00
2,2.14E-03,0.00E+00
3,4.01E-03,0.00E+00
4,6.20E-03,0.00E+00
5,8.28E-03,0.00E+00
6,1.43E-02,0.00E+00
7,2.16E-02,0.00E+00
8,2.72E-02,0.00E+00
9,2.75E-02,0.00E+00
10,3.29E-02,0.00E+00
11,3.54E-02,0.00E+00
12,0.035989583,0.00E+00
13,0.03875,0.00E+00
14,0.04046875,0.00E+00
15,0.041927083,0.00E+00
16,0.0440625,0.00E+00
17,0.045260417,0.00E+00
18,0.04875,0.00E+00
19,0.0571875,0.00E+00
20,0.05921875,0.00E+00
21,0.0646875,0.00E+00
22,0.071510417,0.00E+00
23,0.071822917,0.00E+00
24,0.077760417,0.00E+00
25,0.077916667,0.00E+00
26,0.079114583,0.00E+00
27,0.082239583,0.00E+00
28,0.087864583,0.00E+00
29,0.088541667,0.00E+00
30,0.090729167,0.00E+00
31,0.102239583,0.00E+00
32,0.106510417,0.00E+00
33,0.114322917,0.00E+00
34,0.121145833,5.68E-02
35,0.12875,9.13E-02
36,0.131875,1.65E-01
37,0.132447917,2.73E-01
38,0.132708333,3.03E-01
39,0.13375,3.35E-01
40,0.13421875,3.49E-01
41,0.141510417,3.50E-01
42,0.144739583,3.57E-01
43,0.145104167,3.81E-01
44,0.14640625,3.93E-01
45,0.148125,4.23E-01
46,0.1546875,4.50E-01
47,0.156822917,4.58E-01
48,0.162916667,4.79E-01
49,0.172135417,4.88E-01
50,0.189739583,5.18E-01
51,0.199895833,5.23E-01
52,0.20078125,5.51E-01
53,0.211510417,5.58E-01
54,0.216197917,5.58E-01
55,0.228072917,6.12E-01
56,0.232916667,6.23E-01
57,0.251302083,6.29E-01
58,0.25234375,6.34E-01
59,0.252916667,6.49E-01
60,0.269322917,6.56E-01
61,0.272239583,6.64E-01
62,0.280520833,6.76E-01
63,0.28484375,6.95E-01
64,0.293125,6.99E-01
65,0.303385417,7.00E-01
66,0.30703125,7.11E-01
67,0.312447917,7.72E-01
68,0.312708333,8.27E-01
69,0.313020833,8.40E-01
70,0.314375,8.50E-01
71,0.318697917,8.54E-01
72,0.324479167,8.56E-01
73,0.33453125,8.65E-01
74,0.34453125,8.69E-01
75,0.3484375,8.92E-01
76,0.371875,9.09E-01
77,0.376354167,9.11E-01
78,0.3825,9.14E-01
79,0.3965625,9.25E-01
80,0.397395833,9.29E-01
81,0.4165625,9.44E-01
82,0.417864583,9.58E-01
83,0.420416667,9.61E-01
84,0.423072917,9.89E-01
85,0.436041667,1.01E+00
86,0.452604167,1.03E+00
87,0.453177083,1.03E+00
88,0.460260417,1.04E+00
89,0.464322917,1.11E+00
90,0.477395833,1.12E+00
91,0.479322917,1.14E+00
92,0.488645833,1.16E+00
93,0.502135417,1.17E+00
94,0.532708333,1.17E+00
95,0.546822917,1.18E+00
96,0.548802083,1.19E+00
97,0.560520833,1.20E+00
98,0.598177083,1.23E+00
99,0.60171875,1.27E+00
100,0.603541667,1.30E+00
101,0.665,1.33E+00
102,0.6728125,1.33E+00
103,0.733125,1.35E+00
104,0.739583333,1.35E+00
105,0.747291667,1.38E+00
106,0.762135417,1.38E+00
107,0.784166667,1.39E+00
108,0.934791667,1.41E+00
109,0.956041667,1.44E+00
110,1.038125,1.54E+00
111,1.04625,1.66E+00
112,1.051041667,1.72E+00
113,1.107239583,1.74E+00
114,1.11453125,2.03E+00
115,1.2475,2.13E+00
116,1.384947917,2.16E+00
117,1.580625,2.22E+00
118,1.834322917,2.46E+00
119,1.9346875,2.52E+00
120,2.0015625,3.54E+00

